Random Dieudonne modules, random p-divisible groups, and random curves over finite fields

We describe a probability distribution on isomorphism classes of principally quasi-polarized p-divisible groups over a finite field k of characteristic p which can reasonably be thought of as "uniform distribution," and we compute the distribution of various statistics (p-corank, a-number, etc.) of p-divisible groups drawn from this distribution. It is then natural to ask to what extent the p-divisible groups attached to a randomly chosen hyperelliptic curve (resp. curve, resp. abelian variety) over k are uniformly distributed in this sense. For instance, one can ask whether the proportion of genus-g curves over F_p whose Jacobian is ordinary approaches the limit that such a heuristic would predict. This heuristic is analogous to conjectures of Cohen-Lenstra type for fields k of characteristic other than p, in which case the random p-divisible group is defined by a random matrix recording the action of Frobenius. Extensive numerical investigation reveals some cases of agreement with the heuristic and some interesting discrepancies. For example, plane curves over F_3 appear substantially less likely to be ordinary than hyperelliptic curves over F_3.

==> README.txt <==
The files in this folder are 


parameters.m
functions.m
takeData.m
formatData.m
processData.m
masterData.m
setParameters.sh

////////////////////////
// parameters.m 
////////////////////////

Each of the other scripts loads the script parameters.m. Before taking
or processing data, first modify the file parameters.m.

  type = "hyper" or "plane"
  q = Size of base field
  d = degree of the curve
  B := sample size


////////////////////////
// setParameters.sh
////////////////////////

This is a bash script that queries for all of the relevant parameters
and changes all of their occurences in parameters.m to your choices. 

To run it, type "bash setParameters.sh" from a terminal.


////////////////////////
// functions.m 
////////////////////////

This contains various self-contained routines needed to take
data (e.g., `generate a random polynomial').


////////////////////////
// takeData.m 
////////////////////////

This is the main data taking script. Make sure to set the parameters
in the file parameters.m.



Then just run "magma takeData.m" from a terminal. The script then
generates B many random polynomials f (such that the curve defined by
f is smooth) and computes the a-number of
Jac_f and whether p | #Jac_f(F_p). Is then writes this data to the two files

  data_00q_00d_type_Order.txt
  data_00q_00d_type_ANumber.txt

in the format 

  <type, "aNumber", [ q, d, B ], {* 0^^a_0, 1^^a_1, 2^^a_2, etc *}>

where a_i is the number of random f's whose Jacobian has a number i, or 

  <type, "order", [ q, d, B ], [ N, B ]>

where N is the number of f's such that p divides #Jac_f(F_p). The
script then proceeds to take another B many data points. 




////////////////////////
// processData.m
////////////////////////
This script converts the files   

  data_00q_00d_type_dataType.txt 

into a format readable by Magma. To format the data, first set the
parameters at the file parameters.m. Then run "magma
processData.m" from a command line. The script will convert the data to proportions and write it to the final data
collection, together with a timestamp. The output is of the form

    <type, dataType , [g, d, sampleSize], proportion, timeStamp>.


////////////////////////
// masterData.txt
////////////////////////

This file contains all of the data from the paper, and then some. It
has been hand formatted and commented; the scripts should allow one
to re-generate data similar  to most of the data here.

